Hyenas: X-ray Bubbles and Cavities in the Intra-Group Medium

We investigate the role of the Simba feedback model on the structure of the Intra-Group Medium (IGrM) in the new Hyenas suite of cutting-edge cosmological zoom-in simulations. Using 34 high-resolution zooms of halos spanning from $10^{13}-10^{14}$ $M_\odot$ at $z=0.286$, we follow halos for 700 Myr, over several major active galactic nuclei (AGN) jet feedback events. We use the MOXHA package to generate mock Chandra X-ray observations, as well as predictive mocks for the upcoming LEM mission, identifying many feedback-generated features such as cavities, shock-fronts, and hot-spots, closely mimicking real observations. Our sample comprises $105$ snapshots with identified cavities, $50$ with single bubbles and $55$ with two, and spans three orders of magnitude in observed cavity enthalpies, from $10^{41}-10^{44}$ erg/s. Comparing semi-major axis length, midpoint radius, and eccentricity to a matched sample of observations, we find good agreement in cavity dimensions with real catalogues. We estimate cavity power from our mock maps following observational procedures, showing that this is typically more than enough to offset halo cooling, particularly in low-mass halos, where we match the observed excess in energy relative to cooling. Bubble enthalpy as measured with the usual midpoint pressure typically exceeds the energy released by the most recent jet event, hinting that the mechanical work is done predominantly at a lower pressure against the IGrM. We demonstrate for the first time that X-ray cavities are observable in a modern large-scale simulation suite and discuss the use of realistic cavity mock observations as new halo-scale constraints on feedback models in cosmological simulations.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 12 November 2021
%
% Copyright (C) Royal Astronomical Society 2021, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
